Molecular nucleation theory of dust formation in core-collapse supernovae applied to SN 1987A

We model dust formation in the core collapse supernova explosion SN 1987A by treating the gas-phase formation of dust grain nuclei as a chemical process. To compute the synthesis of fourteen species of grains we integrate a non-equilibrium network of nucleating and related chemical reactions and follow the growth of the nuclei into grains via accretion and coagulation. The effects of the radioactive cobalt, titanium, and sodium on the thermodynamics and chemistry of the ejecta are taken into account. The grain temperature, which we allow to differ from the gas temperature, affects the surface-tension-corrected evaporation rate. We also account for He$^+$, Ne$^+$, Ar$^+$, and O weathering. We combine our dust synthesis model with a crude prescription for anisotropic radioactive nickel dredge-up into the core ejecta, the so-called `nickel bubbles', to compute the total dust mass and molecular-species-specific grain size distribution. The total mass varies between $0.41\,M_\odot$ and $0.73\,M_\odot$, depending on the bubble shell density contrast. In the decreasing order of abundance, the grain species produced are: magnesia, silicon, forsterite, iron sulfide, carbon, silicon dioxide, alumina, and iron. The combined grain size distribution is a power law $dN/da\propto a^{-4.39}$. Early ejecta compaction by expanding radioactive nickel bubbles strongly enhances dust synthesis. This underscores the need for improved understanding of hydrodynamic transport and mixing over the entire pre-homologous expansion.

==> machine_readable_tables.dat <==
A1     C             O         0000   CO            h_nu      0000   4.69e-19      1.52         -50.5      U12        
A2     C             C         0000   C_2           h_nu      0000   4.36e-18      0.35         161.3      U12        
A11    C+            C         0000   C_2+          h_nu      0000   4.01e-18      0.17         101.5      U12        
A12    C+            N         0000   CN+           h_nu      0000   1.08e-18      0.07         57.5       U12        
A13    C+            O         0000   CO+           h_nu      0000   3.14e-18      -0.15        68.0       U12        
A14    C+            S         0000   CS+           h_nu      0000   3.07e-19      0.15         0.0        U12        
A15    C             C_2       0000   C_3           h_nu      0000   3.00e-16      -1.00        0.0        U12        
A16    C             C_3       0000   C_4           h_nu      0000   4.00e-14      -1.00        0.0        U12        
A17    C             N         0000   CN            h_nu      0000   5.72e-19      0.37         51.0       U12        
A18    C             O+        0000   CO+           h_nu      0000   5.00e-10      -3.70        800.0      U12        
A19    C             S+        0000   CS+           h_nu      0000   2.01e-18      0.07         301.0      U12        
A20    C             S         0000   CS            h_nu      0000   4.36e-19      0.22         0.0        U12        
A21    N+            N         0000   N_2+          h_nu      0000   3.71e-18      0.24         26.1       U12        
A22    O             O         0000   O_2           h_nu      0000   4.90e-20      1.58         0.0        U12        
A23    O             SO        0000   SO_2          h_nu      0000   3.20e-16      -1.50        0.0        U12        
A24    O             Si+       0000   SiO+          h_nu      0000   9.22e-19      -0.08        -21.2      U12        
A25    O             Si        0000   SiO           h_nu      0000   5.52e-18      0.31         0.0        U12        
A26    O             S         0000   SO            h_nu      0000   1.114e-19     0.2761       1297.9     AM05       
A27    S             S         0000   S_2           h_nu      0000   1.374e-19     0.3339       -78.801    AM05       
A28    Si            S         0000   SiS           h_nu      0000   1.047e-16     0.301        66.093     AM05       
B1     C             C         M      C_2           M         0000   4.253e-34     1.0          0.0        3.2        
B2     C             N         M      CN            M         0000   4.253e-34     1.0          0.0        3.2        
B3     C             O         M      CO            M         0000   4.253e-34     1.0          0.0        3.2        
B4     C+            O         M      CO+           M         0000   4.253e-34     1.0          0.0        3.2        
B5     C             O+        M      CO+           M         0000   4.253e-34     1.0          0.0        3.2        
B6     C             CO        M      C_2O          M         0000   4.253e-34     1.0          0.0        3.2        
B7     O             O         M      O_2           M         0000   4.253e-34     1.0          0.0        3.2        
B8     O             NO        M      NO_2          M         0000   4.253e-34     1.0          0.0        3.2        
B9     O             SO        M      SO_2          M         0000   4.253e-34     1.0          0.0        3.2        
B10    O             S         M      SO            M         0000   4.253e-34     1.0          0.0        3.2        
B11    O             N         M      NO            M         0000   4.253e-34     1.0          0.0        3.2        
B12    O             CO        M      CO_2          M         0000   4.253e-34     1.0          0.0        3.2        
B13    O             Si        M      SiO           M         0000   4.253e-34     1.0          0.0        3.2        
B14    C             C_2       M      C_3           M         0000   4.253e-34     1.0          0.0        3.2        
B15    C             S         M      CS            M         0000   4.253e-34     1.0          0.0        3.2        
B16    Si            N         M      SiN           M         0000   4.253e-34     1.0          0.0        3.2        
B17    Si            S         M      SiS           M         0000   4.253e-34     1.0          0.0        3.2        
B18    S             S         M      S_2           M         0000   4.253e-34     1.0          0.0        3.2        
B19    N             N         M      N_2           M         0000   4.253e-34     1.0          0.0        3.2        
C1     CO            M         0000   O             C         M      2.86E-03      -3.52        112700.0   U12        
C2     C_2           M         0000   C             C         M      2.49e-8       0            71561.6    NIST       
C3     O_2           M         0000   O             O         M      1.01e-8       -1.00        59414.2    NIST       
C4     SO            M         0000   S             O         M      6.61e-10      0.0          53881.7    NIST       
C5     SiO           M         0000   Si            O         M      2.86e-3       -3.52        112700.0   =C1        
C6     NO            M         0000   N             O         M      4.00e-9       0.0          74568.4    NIST       
C7     CO_2          M         0000   CO            O         M      4.17e-11      0.0          43778.9    NIST       
C8     CS            M         0000   C             S         M      2.86e-3       -3.52        112700.0   =C1        
C9     CN            M         0000   C             N         M      3.32e-10      0.0          75049.5    NIST       
C10    SiS           M         0000   Si            S         M      2.86e-3       -3.52        112700.0   =C1        
C11    SiN           M         0000   Si            N         M      3.32e-10      0.0          75049.5    =C9        
C12    S_2           M         0000   S             S         M      7.95e-11      0.0          38727.5    NIST       
C13    N_2           M         0000   N             N         M      2.52e-7       -1.60        57008.8    NIST       
D1     C             CO        0000   C_2           O         0000   2.94e-11      0.50         58025.0    U12        
D2     O             C_2       0000   CO            C         0000   2.00e-10      -0.12        0.0        U12        
D3     C_2           O_2       0000   CO            CO        0000   1.50e-11      0.00         4300.0     U12        
D5     C_2           S         0000   CS            C         0000   1.00e-10      0.00         0.0        U12        
D7     C             C_2O      0000   C_2           CO        0000   2.00e-10      0.00         0.0        U12        
D10    C             C_4       0000   C_2           C_3       0000   9.00e-11      0.00         0.0        U12        
D19    C             CN        0000   C_2           N         0000   4.98e-10      0.00         18116.0    U12        
D20    C             CS        0000   S             C_2       0000   1.44e-11      0.50         20435.0    U12        
D21    C             N_2       0000   CN            N         0000   8.69e-11      0.00         22600.0    U12        
D23    C             NO        0000   CN            O         0000   6.00e-11      -0.16        0.0        U12        
D24    C             NO        0000   CO            N         0000   9.00e-11      -0.16        0.0        U12        
D25    C             NS        0000   CS            N         0000   1.73e-11      0.50         4000.0     U12        
D26    C             NS        0000   S             CN        0000   1.50e-10      -0.16        0.0        U12        
D27    C             O_2       0000   CO            O         0000   5.56e-11      0.41         -26.9      U12        
D28    C             CNO       0000   CO            CN        0000   1.00e-10      0.00         0.0        U12        
D30    C             S_2       0000   CS            S         0000   7.00e-11      0.00         0.0        U12        
D31    C             SO_2      0000   CO            SO        0000   7.00e-11      0.00         0.0        U12        
D32    C             SO        0000   CS            O         0000   3.50e-11      0.00         0.0        U12        
D33    C             SO        0000   S             CO        0000   3.50e-11      0.00         0.0        U12        
D34    CN            CN        0000   N_2           C_2       0000   2.66e-09      0.00         21638.0    U12        
D35    CN            NO_2      0000   NO            CNO       0000   7.02e-11      -0.27        8.3        U12        
D36    CN            NO        0000   N_2           CO        0000   1.60e-13      0.00         0.0        U12        
D37    CN            NO        0000   CNO           N         0000   1.62e-10      0.00         21205.0    U12        
D38    CN            O_2       0000   NO            CO        0000   5.12e-12      -0.49        -5.2       U12        
D39    CN            O_2       0000   CNO           O         0000   2.02e-11      -0.19        -31.9      U12        
D40    CN            S         0000   NS            C         0000   5.71e-11      0.50         32010.0    U12        
D41    CO            N_2O      0000   CO_2          N_2       0000   1.62e-13      0.00         8780.0     U12        
D42    CO            NO_2      0000   CO_2          NO        0000   1.48e-10      0.00         17000.0    U12        
D43    CO            O_2       0000   CO_2          O         0000   5.99e-12      0.00         24075.0    U12        
D44    N_2           O_2       0000   N_2O          O         0000   1.00e-10      0.00         55200.0    U12        
D46    N             C_2       0000   CN            C         0000   5.00e-11      0.00         0.0        U12        
D48    N             C_2O      0000   CN            CO        0000   5.50e-10      0.00         0.0        U12        
D49    N             C_3       0000   CN            C_2       0000   1.00e-13      0.00         0.0        U12        
D51    N             C_4       0000   C_3           CN        0000   1.00e-10      0.00         0.0        U12        
D61    N             CN        0000   N_2           C         0000   1.00e-10      0.18         0.0        U12        
D62    N             CO_2      0000   NO            CO        0000   3.20e-13      0.00         1710.0     U12        
D63    N             CS        0000   S             CN        0000   3.80e-11      0.50         1160.0     U12        
D65    N             NO_2      0000   N_2           O         O      2.41e-12      0.00         0.0        U12        
D66    N             NO_2      0000   N_2O          O         0000   3.00e-12      0.00         0.0        U12        
D67    N             NO_2      0000   NO            NO        0000   1.00e-12      0.00         0.0        U12        
D68    N             NO_2      0000   O_2           N_2       0000   1.00e-12      0.00         0.0        U12        
D69    N             NO        0000   N_2           O         0000   3.38e-11      -0.17        -2.8       U12        
D70    N             NS        0000   S             N_2       0000   3.00e-11      -0.60        0.0        U12        
D71    N             O_2       0000   NO            O         0000   2.26e-12      0.86         3134.0     U12        
D72    N             S_2       0000   NS            S         0000   1.73e-11      0.50         4000.0     U12        
D73    N             SO        0000   NS            O         0000   4.68e-11      0.50         8254.0     U12        
D74    N             SO        0000   S             NO        0000   1.73e-11      0.50         750.0      U12        
D75    N             SiC       0000   Si            CN        0000   5.00e-11      0.00         0.0        U12        
D76    N             SiC       0000   SiN           C         0000   5.00e-11      0.00         0.0        U12        
D77    NO            N_2O      0000   NO_2          N_2       0000   2.92e-13      2.23         23292.0    U12        
D78    NO            NO        0000   N_2O          O         0000   7.22e-12      0.00         33155.0    U12        
D79    NO            NO        0000   O_2           N_2       0000   2.51e-11      0.00         30653.0    U12        
D80    NO            O_2       0000   NO_2          O         0000   2.80e-12      0.00         23400.0    U12        
D81    NO            CNO       0000   N_2           CO_2      0000   4.55e-11      -1.33        242.0      U12        
D82    NO            CNO       0000   N_2O          CO        0000   3.47e-11      -1.33        242.0      U12        
D83    NO            S         0000   NS            O         0000   2.94e-11      0.50         17465.0    U12        
D84    NO            S         0000   SO            N         0000   1.75e-10      0.00         20200.0    U12        
D85    O_2           CNO       0000   CO_2          NO        0000   1.32e-12      0.00         0.0        U12        
D86    O_2           CNO       0000   NO_2          CO        0000   8.10e-11      0.00         773.0      U12        
D87    O_2           S         0000   SO            O         0000   1.76e-12      0.81         -30.8      U12        
D88    O_2           SO        0000   SO_2          O         0000   1.10e-14      1.89         1538.0     U12        
D92    O             C_2O      0000   CO            CO        0000   8.59e-11      0.00         0.0        U12        
D94    O             C_3       0000   CO            C_2       0000   5.00e-12      0.00         900.0      U12        
D97    O             C_4       0000   C_3           CO        0000   1.00e-10      0.00         0.0        U12        
D107   O             CN        0000   CO            N         0000   2.54e-11      0.00         0.0        U12        
D108   O             CN        0000   NO            C         0000   5.37e-11      0.00         13800.0    U12        
D109   O             CNO       0000   CO            NO        0000   1.00e-10      0.00         0.0        U12        
D110   O             CO_2      0000   O_2           CO        0000   2.46e-11      0.00         26567.0    U12        
D111   O             CS        0000   S             CO        0000   2.48e-10      -0.65        783.0      U12        
D112   O             CS        0000   SO            C         0000   4.68e-11      0.50         28940.0    U12        
D113   O             N_2       0000   NO            N         0000   2.51e-10      0.00         38602.0    U12        
D114   O             N_2O      0000   NO            NO        0000   1.15e-10      0.00         13400.0    U12        
D115   O             N_2O      0000   O_2           N_2       0000   1.66e-10      0.00         14100.0    U12        
D116   O             NO_2      0000   O_2           NO        0000   9.82e-12      -0.21        5.2        U12        
D117   O             NO        0000   O_2           N         0000   1.18e-11      0.00         20413.0    U12        
D118   O             NS        0000   S             NO        0000   1.00e-10      0.00         0.0        U12        
D119   O             NS        0000   SO            N         0000   1.00e-11      0.00         0.0        U12        
D121   O             CNO       0000   O_2           CN        0000   4.02e-10      -1.43        3501.0     U12        
D124   O             S_2       0000   SO            S         0000   1.70e-11      0.00         0.0        U12        
D125   O             SO_2      0000   SO            O_2       0000   9.01e-12      0.00         9837.0     U12        
D126   O             SO        0000   S             O_2       0000   6.60e-13      0.00         2760.0     U12        
D130   O             SiC       0000   Si            CO        0000   5.00e-11      0.00         0.0        U12        
D131   O             SiC       0000   SiO           C         0000   5.00e-11      0.00         0.0        U12        
D132   O             SiN       0000   NO            Si        0000   5.00e-11      0.00         0.0        U12        
D133   O             SiN       0000   SiO           N         0000   5.75e-11      0.10         200.0      U12        
D135   S             C_2O      0000   CO            CS        0000   1.00e-10      0.00         0.0        U12        
D136   S             SO_2      0000   SO            SO        0000   9.76e-12      0.00         4545.0     U12        
D137   S             SO        0000   S_2           O         0000   1.73e-11      0.50         11500.0    U12        
D138   Si            CO_2      0000   SiO           CO        0000   2.72e-11      0.00         282.0      U12        
D139   Si            CO        0000   SiO           C         0000   1.30e-09      0.00         34513.0    U12        
D140   Si            NO        0000   SiO           N         0000   9.00e-11      -0.96        28.0       U12        
D141   Si            O_2       0000   SiO           O         0000   1.72e-10      -0.53        17.0       U12        
D142   O             CO        0000   O_2           C         0000   1.00e-16      0.0          0.0        CD09       
D143   O             SiO       0000   O_2           Si        0000   1.00e-16      0.0          0.0        CD09       
D144   C             SiO       0000   CO            Si        0000   1.00e-16      0.0          0.0        CD09       
D145   Si            S_2       0000   SiS           S         0000   7.00e-11      0.0          0.0        =D30       
D146   C             CO_2      0000   CO            CO        0000   1.00e-15      0.0          0.0        NIST       
D147   N             CO        0000   CN            O         0000   3.84e-9       0.0          35961.2    NIST       
D148   N             CO        0000   NO            C         0000   3.84e-9       0.0          35961.2    =D147      
D149   S             CO        0000   SO            C         0000   1.00e-16      0.0          0.0        CD09       
D150   S             CO        0000   CS            O         0000   1.00e-16      0.0          0.0        CD09       
D151   S             CS        0000   S_2           C         0000   1.73e-11      0.50         11500.0    =D137      
D152   S             CN        0000   CS            N         0000   2.54e-11      0.0          0.0        =D107      
D153   S             SiS       0000   S_2           Si        0000   5.75e-11      0.10         200.0      =D133      
D154   N             SiO       0000   SiN           O         0000   3.84e-9       0.0          35961.2    =D148      
D155   N             SiO       0000   NO            Si        0000   1.00e-16      0.0          0.0        CD09       
D156   N             SiS       0000   SiN           S         0000   3.80e-11      0.50         1160.0     =D63       
D157   O_2           N_2       0000   NO            NO        0000   1.00e-16      0.0          0.0        CD09       
D158   CO            SiO       0000   CO_2          Si        0000   1.00e-16      0.0          0.0        CD09       
D159   CO            NO        0000   CO_2          N         0000   1.00e-16      0.0          0.0        CD09       
E6     C+            CNO       0000   CO+           CN        0000   8.98e-09      -0.50        0.0        U12        
E7     C+            CO_2      0000   CO+           CO        0000   1.10e-09      0.00         0.0        U12        
E8     C+            N_2O      0000   NO+           CN        0000   9.10e-10      0.00         0.0        U12        
E9     C+            NS        0000   CS+           N         0000   7.60e-10      -0.50        0.0        U12        
E10    C+            O_2       0000   CO+           O         0000   3.42e-10      0.00         0.0        U12        
E11    C+            O_2       0000   CO            O+        0000   4.54e-10      0.00         0.0        U12        
E14    C+            SO_2      0000   SO+           CO        0000   2.30e-09      -0.50        0.0        U12        
E15    C+            SO        0000   CS+           O         0000   2.60e-10      -0.50        0.0        U12        
E16    C+            SO        0000   S+            CO        0000   2.60e-10      -0.50        0.0        U12        
E17    C+            SO        0000   S             CO+       0000   2.60e-10      -0.50        0.0        U12        
E18    C+            SiC       0000   Si+           C_2       0000   2.50e-09      -0.50        0.0        U12        
E19    C+            SiN       0000   SiC+          N         0000   1.00e-09      -0.50        0.0        U12        
E20    C+            SiO       0000   Si+           CO        0000   5.40e-10      -0.50        0.0        U12        
E21    C+            SiS       0000   SiC+          S         0000   2.30e-09      -0.50        0.0        U12        
E23    C_2+          O_2       0000   CO+           CO        0000   8.00e-10      0.00         0.0        U12        
E24    C_2+          S         0000   CS+           C         0000   5.80e-10      0.00         0.0        U12        
E25    C_2           O_2+      0000   CO+           CO        0000   4.10e-10      0.00         0.0        U12        
E26    C_2           S+        0000   CS+           C         0000   8.10e-10      0.00         0.0        U12        
E27    C_2           SiO+      0000   SiC+          CO        0000   7.60e-10      0.00         0.0        U12        
E28    C             O_2+      0000   CO+           O         0000   5.20e-11      0.00         0.0        U12        
E29    C             SiO+      0000   Si+           CO        0000   1.00e-09      0.00         0.0        U12        
E33    CN+           O_2       0000   NO+           CO        0000   8.60e-11      0.00         0.0        U12        
E35    CO+           SO_2      0000   SO+           CO_2      0000   1.70e-09      -0.50        0.0        U12        
E37    CO            SiO+      0000   CO_2          Si+       0000   7.90e-10      0.00         0.0        U12        
E38    N+            CO_2      0000   NO            CO+       0000   2.50e-10      0.00         0.0        U12        
E39    N+            CO        0000   NO+           C         0000   1.45e-10      0.00         0.0        U12        
E42    N+            NO        0000   N_2+          O         0000   7.90e-11      0.00         0.0        U12        
E43    N+            O_2       0000   NO+           O         0000   2.63e-10      0.00         0.0        U12        
E44    N+            O_2       0000   NO            O+        0000   3.66e-11      0.00         0.0        U12        
E48    N             C_2+      0000   CN            C+        0000   4.00e-11      0.00         0.0        U12        
E49    N             CN+       0000   N_2+          C         0000   6.10e-10      0.00         0.0        U12        
E50    N             O_2+      0000   NO+           O         0000   1.80e-10      0.00         0.0        U12        
E51    N             SO+       0000   NS+           O         0000   5.00e-11      0.00         0.0        U12        
E52    N             SiC+      0000   Si+           CN        0000   7.70e-10      0.00         0.0        U12        
E53    N             SiO+      0000   NO+           Si        0000   9.00e-11      0.00         0.0        U12        
E54    N             SiO+      0000   NO            Si+       0000   2.10e-10      0.00         0.0        U12        
E55    O+            C_2       0000   CO+           C         0000   4.80e-10      0.00         0.0        U12        
E56    O+            CN        0000   NO+           C         0000   1.00e-09      -0.50        0.0        U12        
E57    O+            CO_2      0000   O_2+          CO        0000   9.40e-10      0.00         0.0        U12        
E58    O+            N_2       0000   NO+           N         0000   2.42e-12      -0.21        -44.0      U12        
E59    O+            NO_2      0000   O_2           NO+       0000   8.30e-10      0.00         0.0        U12        
E61    O+            SO_2      0000   SO+           O_2       0000   3.60e-10      -0.50        0.0        U12        
E62    O_2+          S         0000   SO+           O         0000   5.40e-10      0.00         0.0        U12        
E65    O_2           S+        0000   SO+           O         0000   1.50e-11      0.00         0.0        U12        
E66    O_2           SiS+      0000   SO+           SiO       0000   6.23e-11      0.00         0.0        U12        
E67    O_2           SiS+      0000   SiO+          SO        0000   2.67e-11      0.00         0.0        U12        
E68    O             C_2+      0000   CO+           C         0000   3.10e-10      0.00         0.0        U12        
E70    O             CS+       0000   S             CO+       0000   6.00e-11      0.00         0.0        U12        
E71    O             N_2+      0000   NO+           N         0000   1.30e-10      0.00         0.0        U12        
E72    O             NS+       0000   S             NO+       0000   6.10e-10      0.00         0.0        U12        
E73    O             SiC+      0000   SiO+          C         0000   6.00e-10      0.00         0.0        U12        
E74    O             SiN+      0000   SiO+          N         0000   1.00e-09      0.00         0.0        U12        
E76    O             SiO+      0000   O_2           Si+       0000   2.00e-10      0.00         0.0        U12        
E78    S             SiO+      0000   SO            Si+       0000   1.00e-09      0.00         0.0        U12        
E87    He+           C_2       0000   C+            C         He     1.60e-09      0.00         0.0        U12        
E118   He+           CN        0000   N+            C         He     8.80e-10      -0.50        0.0        U12        
E119   He+           CN        0000   N             C+        He     8.80e-10      -0.50        0.0        U12        
E126   He+           CO        0000   O             C+        He     1.60e-09      0.00         0.0        U12        
E127   He+           CS        0000   S+            C         He     1.30e-09      -0.50        0.0        U12        
E128   He+           CS        0000   S             C+        He     1.30e-09      -0.50        0.0        U12        
E130   He+           N_2       0000   N+            N         He     9.60e-10      0.00         0.0        U12        
E136   He+           NO        0000   O+            N         He     2.00e-10      0.00         0.0        U12        
E137   He+           NO        0000   O             N+        He     1.40e-09      0.00         0.0        U12        
E138   He+           NS        0000   S+            N         He     1.20e-09      -0.50        0.0        U12        
E139   He+           NS        0000   S             N+        He     1.20e-09      -0.50        0.0        U12        
E140   He+           O_2       0000   O+            O         He     1.10e-09      0.00         0.0        U12        
E147   He+           S_2       0000   S+            S         He     2.00e-09      0.00         0.0        U12        
E150   He+           SO        0000   S+            O         He     8.30e-10      -0.50        0.0        U12        
E151   He+           SO        0000   S             O+        He     8.30e-10      -0.50        0.0        U12        
E155   He+           SiC       0000   Si+           C         He     2.00e-09      -0.50        0.0        U12        
E156   He+           SiC       0000   Si            C+        He     2.00e-09      -0.50        0.0        U12        
E157   He+           SiN       0000   Si+           N         He     2.00e-09      -0.50        0.0        U12        
E160   He+           SiO       0000   Si+           O         He     8.60e-10      -0.50        0.0        U12        
E161   He+           SiO       0000   Si            O+        He     8.60e-10      -0.50        0.0        U12        
E162   He+           SiS       0000   S+            Si        He     3.80e-09      -0.50        0.0        U12        
E163   He+           SiS       0000   S             Si+       He     3.80e-09      -0.50        0.0        U12        
F1     C             CO+       0000   CO            C+        0000   1.10e-10      0.00         0.0        U12        
F7     C+            Fe        0000   Fe+           C         0000   2.60e-09      0.00         0.0        U12        
F8     C+            Mg        0000   Mg+           C         0000   1.10e-09      0.00         0.0        U12        
F11    C+            NO        0000   NO+           C         0000   7.05e-10      -0.03        -16.7      U12        
F12    C+            NS        0000   NS+           C         0000   7.60e-10      -0.50        0.0        U12        
F14    C+            SO        0000   SO+           C         0000   2.60e-10      -0.50        0.0        U12        
F15    C+            Si        0000   Si+           C         0000   2.10e-09      0.00         0.0        U12        
F18    C+            SiC       0000   SiC+          C         0000   2.50e-09      -0.50        0.0        U12        
F19    C+            SiN       0000   SiN+          C         0000   1.00e-09      -0.50        0.0        U12        
F20    C+            SiS       0000   SiS+          C         0000   2.30e-09      -0.50        0.0        U12        
F21    C_2+          NO        0000   NO+           C_2       0000   3.40e-10      0.00         0.0        U12        
F22    C_2+          S         0000   S+            C_2       0000   5.80e-10      0.00         0.0        U12        
F23    C_2           CN+       0000   CN            C_2+      0000   8.50e-10      0.00         0.0        U12        
F24    C_2           CO+       0000   CO            C_2+      0000   8.40e-10      0.00         0.0        U12        
F25    C_2           N_2+      0000   N_2           C_2+      0000   8.40e-10      0.00         0.0        U12        
F26    C_2           O_2+      0000   O_2           C_2+      0000   4.10e-10      0.00         0.0        U12        
F27    C             C_2+      0000   C_2           C+        0000   1.10e-10      0.00         0.0        U12        
F28    C             CN+       0000   CN            C+        0000   1.10e-10      0.00         0.0        U12        
F29    C             N_2+      0000   N_2           C+        0000   1.10e-10      0.00         0.0        U12        
F30    C             O_2+      0000   O_2           C+        0000   5.20e-11      0.00         0.0        U12        
F32    CN+           CO        0000   CO+           CN        0000   6.30e-10      0.00         0.0        U12        
F33    CN+           NO        0000   NO+           CN        0000   5.70e-10      0.00         0.0        U12        
F34    CN+           O_2       0000   O_2+          CN        0000   2.58e-10      0.00         0.0        U12        
F35    CN+           S         0000   S+            CN        0000   1.10e-09      0.00         0.0        U12        
F36    CN            N_2+      0000   N_2           CN+       0000   1.00e-10      -0.50        0.0        U12        
F38    CO+           NO        0000   NO+           CO        0000   3.30e-10      0.00         0.0        U12        
F39    CO+           O_2       0000   O_2+          CO        0000   1.20e-10      0.00         0.0        U12        
F40    CO+           S         0000   S+            CO        0000   1.10e-09      0.00         0.0        U12        
F43    CO            N_2+      0000   N_2           CO+       0000   7.40e-11      0.00         0.0        U12        
F44    CS+           Fe        0000   Fe+           CS        0000   1.70e-10      0.00         0.0        U12        
F45    Mg            CS+       0000   CS            Mg+       0000   2.70e-10      0.00         0.0        U12        
F46    Mg            N_2+      0000   N_2           Mg+       0000   7.00e-10      0.00         0.0        U12        
F47    Mg            NO+       0000   NO            Mg+       0000   8.10e-10      0.00         0.0        U12        
F48    Mg            O_2+      0000   O_2           Mg+       0000   1.20e-09      0.00         0.0        U12        
F49    Mg            S+        0000   S             Mg+       0000   2.80e-10      0.00         0.0        U12        
F50    Mg            SO+       0000   SO            Mg+       0000   1.00e-10      0.00         0.0        U12        
F51    Mg            Si+       0000   Si            Mg+       0000   2.90e-09      0.00         0.0        U12        
F52    Mg            SiO+      0000   SiO           Mg+       0000   1.00e-09      0.00         0.0        U12        
F53    N+            C_2       0000   C_2+          N         0000   1.00e-09      0.00         0.0        U12        
F54    N+            CN        0000   CN+           N         0000   1.10e-09      -0.50        0.0        U12        
F56    N+            CO        0000   CO+           N         0000   8.25e-10      0.00         0.0        U12        
F57    N+            Fe        0000   Fe+           N         0000   1.50e-09      0.00         0.0        U12        
F58    N+            Mg        0000   Mg+           N         0000   1.20e-09      0.00         0.0        U12        
F59    N+            NO        0000   NO+           N         0000   4.51e-10      0.00         0.0        U12        
F60    N+            O_2       0000   O_2+          N         0000   3.11e-10      0.00         0.0        U12        
F63    N_2+          Fe        0000   Fe+           N_2       0000   4.30e-10      0.00         0.0        U12        
F64    N_2+          NO        0000   NO+           N_2       0000   4.40e-10      0.00         0.0        U12        
F65    N_2+          O_2       0000   O_2+          N_2       0000   5.00e-11      0.00         0.0        U12        
F67    N_2+          S         0000   S+            N_2       0000   1.10e-09      0.00         0.0        U12        
F68    N             N_2+      0000   N_2           N+        0000   1.00e-11      0.00         0.0        U12        
F69    NO+           Fe        0000   Fe+           NO        0000   9.20e-10      0.00         0.0        U12        
F71    NO            O_2+      0000   O_2           NO+       0000   4.60e-10      0.00         0.0        U12        
F72    NO            S+        0000   S             NO+       0000   3.70e-10      0.00         0.0        U12        
F74    NO            SiO+      0000   SiO           NO+       0000   7.20e-10      0.00         0.0        U12        
F75    O+            C_2       0000   C_2+          O         0000   4.80e-10      0.00         0.0        U12        
F76    O+            CO        0000   CO+           O         0000   4.90e-12      0.50         4580.0     U12        
F77    O+            Fe        0000   Fe+           O         0000   2.90e-09      0.00         0.0        U12        
F79    O+            O_2       0000   O_2+          O         0000   1.90e-11      0.00         0.0        U12        
F82    O_2+          Fe        0000   Fe+           O_2       0000   1.10e-09      0.00         0.0        U12        
F84    O_2+          S         0000   S+            O_2       0000   5.40e-10      0.00         0.0        U12        
F87    O             CN+       0000   CN            O+        0000   6.50e-11      0.00         0.0        U12        
F88    O             CO+       0000   CO            O+        0000   1.40e-10      0.00         0.0        U12        
F90    O             N_2+      0000   N_2           O+        0000   1.00e-11      0.00         0.0        U12        
F91    S+            Fe        0000   Fe+           S         0000   1.80e-10      0.00         0.0        U12        
F92    S+            SiC       0000   SiC+          S         0000   3.70e-09      -0.50        0.0        U12        
F93    S+            SiS       0000   SiS+          S         0000   3.20e-09      -0.50        0.0        U12        
F94    S             C+        0000   C             S+        0000   5.00e-11      0.00         0.0        U12        
F95    SO+           Fe        0000   Fe+           SO        0000   1.60e-09      0.00         0.0        U12        
F96    Si+           Fe        0000   Fe+           Si        0000   1.90e-09      0.00         0.0        U12        
F97    Si            CS+       0000   CS            Si+       0000   1.50e-10      0.00         0.0        U12        
F98    Si            NO+       0000   NO            Si+       0000   1.60e-09      0.00         0.0        U12        
F99    Si            O_2+      0000   O_2           Si+       0000   1.60e-09      0.00         0.0        U12        
F100   Si            S+        0000   S             Si+       0000   1.60e-09      0.00         0.0        U12        
F101   SiO+          Fe        0000   Fe+           SiO       0000   1.00e-09      0.00         0.0        U12        
F103   He+           C_2       0000   C_2+          He        0000   5.00e-10      0.00         0.0        U12        
F105   He+           C         0000   C+            He        0000   6.30e-15      0.75         0.0        U12        
F107   He+           N_2       0000   N_2+          He        0000   6.40e-10      0.00         0.0        U12        
F108   He+           O_2       0000   O_2+          He        0000   3.30e-11      0.00         0.0        U12        
F110   He+           Si        0000   Si+           He        0000   3.30e-09      0.00         0.0        U12        
F111   Mg            O+        0000   Mg+           O         0000   1.10e-9       0.0          0.0        =F8        
F112   Al            O+        0000   Al+           O         0000   2.90e-09      0.00         0.0        =F77       
F113   Al            C+        0000   Al+           C         0000   2.60e-09      0.00         0.0        =F7        
F114   Al            CO+       0000   Al+           CO        0000   1.00e-09      0.00         0.0        =F116      
F115   Al            Si+       0000   Al+           Si        0000   1.90e-09      0.00         0.0        =F96       
F116   Al            SiO+      0000   Al+           SiO       0000   1.00e-09      0.00         0.0        =F101      
F117   He+           O         0000   He            O+        0000   7.58724e-15   -0.0465226   -4.33566   Z04        
G7     C_2+          ee        0000   C             C         0000   3.00e-07      -0.50        0.0        U12        
G41    CN+           ee        0000   N             C         0000   1.80e-07      -0.50        0.0        U12        
G44    CO+           ee        0000   O             C         0000   2.00e-07      -0.48        0.0        U12        
G46    CS+           ee        0000   S             C         0000   2.00e-07      -0.50        0.0        U12        
G47    N_2+          ee        0000   N             N         0000   1.70e-07      -0.30        0.0        U12        
G48    NO+           ee        0000   O             N         0000   4.30e-07      -0.37        0.0        U12        
G50    NS+           ee        0000   S             N         0000   2.00e-07      -0.50        0.0        U12        
G51    O_2+          ee        0000   O             O         0000   1.95e-07      -0.70        0.0        U12        
G57    SO+           ee        0000   S             O         0000   2.00e-07      -0.50        0.0        U12        
G60    SiC+          ee        0000   Si            C         0000   2.00e-07      -0.50        0.0        U12        
G67    SiN+          ee        0000   Si            N         0000   2.00e-07      -0.50        0.0        U12        
G69    SiO+          ee        0000   Si            O         0000   2.00e-07      -0.50        0.0        U12        
G70    SiS+          ee        0000   S             Si        0000   2.00e-07      -0.50        0.0        U12        
H1     C+            ee        0000   C             h_nu      0000   2.36e-12      -0.29        -17.6      U12        
H2     Fe+           ee        0000   Fe            h_nu      0000   2.55e-12      -0.69        0.0        U12        
H3     Mg+           ee        0000   Mg            h_nu      0000   2.78e-12      -0.68        0.0        U12        
H4     N+            ee        0000   N             h_nu      0000   3.50e-12      -0.53        -3.2       U12        
H5     O+            ee        0000   O             h_nu      0000   3.24e-12      -0.66        0.0        U12        
H6     S+            ee        0000   S             h_nu      0000   5.49e-12      -0.59        0.0        U12        
H7     Si+           ee        0000   Si            h_nu      0000   4.26e-12      -0.62        0.0        U12        
H8     Al+           ee        0000   Al            h_nu      0000   3.24e-12      -0.66        0.0        =H5        
H9     He+           ee        0000   He            h_nu      0000   3.43265e-12   -0.652208    0.734555   HS98       
H10    Ne+           ee        0000   Ne            h_nu      0000   3.43265e-12   -0.652208    0.734555   =H9        
H11    Ar+           ee        0000   Ar            h_nu      0000   3.43265e-12   -0.652208    0.734555   =H9        
H12    Ti+           ee        0000   Ti            h_nu      0000   2.55e-12      -0.69        0.0        =H2        
H13    V+            ee        0000   V             h_nu      0000   2.55e-12      -0.69        0.0        =H2        
H14    Cr+           ee        0000   Cr            h_nu      0000   2.55e-12      -0.69        0.0        =H2        
H15    Co+           ee        0000   Co            h_nu      0000   2.55e-12      -0.69        0.0        =H2        
H16    Ni+           ee        0000   Ni            h_nu      0000   2.55e-12      -0.69        0.0        =H2        
H17    Cu+           ee        0000   Cu            h_nu      0000   2.55e-12      -0.69        0.0        =H2        
I1     Fe            Fe        M      Fe_2          M         0000   4.253e-34     1.0          0.0        G03        
I2     Fe_2          M         0000   Fe            Fe        M      7.14032e-5    0            17800.0    G03        
I3     Fe            Fe_2      M      Fe_3          M         0000   4.253e-34     1.0          0.0        G03        
I4     Fe_3          M         0000   Fe_2          Fe        M      1.66054e-5    0            19200.0    G03        
I5     Fe            Fe_3      M      Fe_4          M         0000   4.253e-34     1.0          0.0        G03        
I6     Fe_4          M         0000   Fe_3          Fe        M      8.3027e-7     0            21600.0    G03        
I7     Fe_2          Fe_2      0000   Fe_3          Fe        0000   8.3027e-10    0            0.0        G03        
I8     Fe_2          Fe_3      0000   Fe_4          Fe        0000   8.3027e-10    0            0.0        G03        
I9     Fe            O         M      FeO           M         0000   4.253e-34     1.0          0.0        =B3        
I10    Fe_2          O         0000   Fe            FeO       0000   1.5874e-11    0            1130.0     O          
I11    Fe_3          O         0000   Fe_2          FeO       0000   2.08008e-11   0            1130.0     O          
I12    Fe_4          O         0000   Fe_3          FeO       0000   2.51984e-11   0            1130.0     O          
I13    FeO           M         0000   O             Fe        M      2.86E-03      -3.52        112700.0   =C1        
I14    Fe_2          He+       0000   Fe            Fe+       He     2.53984e-9    0.0          0.0        He+        
I17    Fe            He+       0000   Fe+           He        0000   1.6e-9        0.0          0.0        He+        
I18    Fe_2+         ee        0000   Fe            Fe        0000   3.00e-07      -0.50        0.0        =G7        
I21    Fe            Fe        0000   Fe_2          h_nu      0000   2.19e-18      0.045        258.79     =K18       
I22    Fe_2          Fe        0000   Fe_3          h_nu      0000   5.27992e-17   -1.0         0.0        =K19       
I23    Fe_3          Fe        0000   Fe_4          h_nu      0000   7.03989e-15   -1.0         0.0        =K20       
I24    Fe_4          Fe        0000   Fe_2          Fe_3      0000   9.00e-11      0.00         0.0        =K21       
J1     Mg            Mg        M      Mg_2          M         0000   4.253e-34     1.0          0.0        =I1        
J2     Mg_2          M         0000   Mg            Mg        M      7.14032e-5    0            17800.0    =I2        
J3     Mg            Mg_2      M      Mg_3          M         0000   4.253e-34     1.0          0.0        =I3        
J4     Mg_3          M         0000   Mg_2          Mg        M      1.66054e-5    0            19200.0    =I4        
J5     Mg            Mg_3      M      Mg_4          M         0000   4.253e-34     1.0          0.0        =I5        
J6     Mg_4          M         0000   Mg_3          Mg        M      8.3027e-7     0            21600.0    =I6        
J7     Mg_2          Mg_2      0000   Mg_3          Mg        0000   8.3027e-10    0            0.0        =I7        
J8     Mg_2          Mg_3      0000   Mg_4          Mg        0000   8.3027e-10    0            0.0        =I8        
J9     Mg            O         M      MgO           M         0000   4.253e-34     1.0          0.0        =B3        
J10    Mg_2          O         0000   Mg            MgO       0000   1.5874e-11    0            1130.0     O          
J11    Mg_3          O         0000   Mg_2          MgO       0000   2.08008e-11   0            1130.0     O          
J12    Mg_4          O         0000   Mg_3          MgO       0000   2.51984e-11   0            1130.0     O          
J13    MgO           M         0000   O             Mg        M      2.86E-03      -3.52        112700.0   =C1        
J14    Mg_2          He+       0000   Mg            Mg+       He     2.53984e-9    0.0          0.0        He+        
J17    Mg            He+       0000   Mg+           He        0000   1.6e-9        0.0          0.0        He+        
J18    Mg_2+         ee        0000   Mg            Mg        0000   3.00e-07      -0.50        0.0        =G7        
J21    Mg            Mg        0000   Mg_2          h_nu      0000   2.19e-18      0.045        258.79     =K18       
J22    Mg_2          Mg        0000   Mg_3          h_nu      0000   5.27992e-17   -1.0         0.0        =K19       
J23    Mg_3          Mg        0000   Mg_4          h_nu      0000   7.03989e-15   -1.0         0.0        =K20       
J24    Mg_4          Mg        0000   Mg_2          Mg_3      0000   9.00e-11      0.00         0.0        =K21       
K1     Si            Si        M      Si_2          M         0000   4.253e-34     1.0          0.0        =I1        
K2     Si_2          M         0000   Si            Si        M      7.14032e-5    0            17800.0    =I2        
K3     Si            Si_2      M      Si_3          M         0000   4.253e-34     1.0          0.0        =I3        
K4     Si_3          M         0000   Si_2          Si        M      1.66054e-5    0            19200.0    =I4        
K5     Si            Si_3      M      Si_4          M         0000   4.253e-34     1.0          0.0        =I5        
K6     Si_4          M         0000   Si_3          Si        M      8.3027e-7     0            21600.0    =I6        
K7     Si_2          Si_2      0000   Si_3          Si        0000   8.3027e-10    0            0.0        =I7        
K8     Si_2          Si_3      0000   Si_4          Si        0000   8.3027e-10    0            0.0        =I8        
K9     Si_2          O         0000   Si            SiO       0000   1.5874e-11    0            1130.0     O          
K10    Si_3          O         0000   Si_2          SiO       0000   2.08008e-11   0            1130.0     O          
K11    Si_4          O         0000   Si_3          SiO       0000   2.51984e-11   0            1130.0     O          
K12    Si_2          He+       0000   Si            Si+       He     2.53984e-9    0.0          0.0        He+        
K15    Si_2+         ee        0000   Si            Si        0000   3.00e-07      -0.50        0.0        =G7        
K18    Si            Si        0000   Si_2          h_nu      0000   2.19e-18      0.045        258.79     A97        
K19    Si_2          Si        0000   Si_3          h_nu      0000   5.27992e-17   -1.0         0.0        =0.176xA15 
K20    Si_3          Si        0000   Si_4          h_nu      0000   7.03989e-15   -1.0         0.0        =0.176xA16 
K21    Si_4          Si        0000   Si_2          Si_3      0000   9.00e-11      0.00         0.0        =D10       
L1     C_3           C         M      C_4           M         0000   4.253e-34     1.0          0.0        =I5        
L2     C_3           M         0000   C_2           C         M      1.66054e-5    0            19200.0    =I4        
L3     C_4           M         0000   C_3           C         M      8.3027e-7     0            21600.0    =I6        
L4     C_2           C_2       0000   C_3           C         0000   8.3027e-10    0            0.0        =I7        
L5     C_3           C_2       0000   C_4           C         0000   8.3027e-10    0            0.0        =I8        
M1     Si_2O_3       Mg        0000   MgSi_2O_3     0000      0000   1.59486e-10   0.5          0          G12        
M2     MgSi_2O_4     Mg        0000   Mg_2Si_2O_4   0000      0000   2.01123e-10   0.5          0          G12        
M3     Mg_2Si_2O_5   Mg        0000   Mg_3Si_2O_5   0000      0000   2.32515e-10   0.5          0          G12        
M4     Mg_3Si_2O_7   Mg        0000   Mg_4Si_2O_7   0000      0000   2.59878e-10   0.5          0          G12        
M5     Mg_2Si_2O_6   Mg        0000   Mg_3Si_2O_6   0000      0000   2.33311e-10   0.5          0          G12        
M6     Si_2O_2       O_2       0000   Si_2O_3       O         0000   8.00339e-11   0.5          0          G12        
M7     MgSi_2O_3     O_2       0000   MgSi_2O_4     O         0000   1.09006e-10   0.5          0          G12        
M8     Mg_2Si_2O_4   O_2       0000   Mg_2Si_2O_5   O         0000   1.31061e-10   0.5          0          G12        
M9     Mg_2Si_2O_5   O_2       0000   Mg_2Si_2O_6   O         0000   1.31501e-10   0.5          0          G12        
M10    Mg_3Si_2O_5   O_2       0000   Mg_3Si_2O_6   O         0000   1.49934e-10   0.5          0          G12        
M11    Mg_3Si_2O_6   O_2       0000   Mg_3Si_2O_7   O         0000   1.504e-10     0.5          0          G12        
M12    Mg_4Si_2O_7   O_2       0000   Mg_4Si_2O_8   O         0000   1.67352e-10   0.5          0          G12        
M13    Si_2O_2       SO        0000   Si_2O_3       S         0000   9.04748e-11   0.5          0          G12        
M14    MgSi_2O_3     SO        0000   MgSi_2O_4     S         0000   1.16596e-10   0.5          0          G12        
M15    Mg_2Si_2O_4   SO        0000   Mg_2Si_2O_5   S         0000   1.36012e-10   0.5          0          G12        
M16    Mg_2Si_2O_5   SO        0000   Mg_2Si_2O_6   S         0000   1.3596e-10    0.5          0          G12        
M17    Mg_3Si_2O_5   SO        0000   Mg_3Si_2O_6   S         0000   1.52489e-10   0.5          0          Z93,G12    
M18    Mg_3Si_2O_6   SO        0000   Mg_3Si_2O_7   S         0000   1.52558e-10   0.5          0          G12        
M19    Mg_4Si_2O_7   SO        0000   Mg_4Si_2O_8   S         0000   1.67371e-10   0.5          0          G12        
M20    SiO           SiO       M      Si_2O_2       M         0000   4.253e-34     1.0          0.0        Z93        
M21    Si_2O_2       SiO       0000   Si_3O_3       0000      0000   9.9773e-11    0.5          0          Z93        
M22    Si_3O_3       SiO       0000   Si_4O_4       0000      0000   1.09858e-10   0.5          0          Z93        
M23    Si_2O_2       M         0000   SiO           SiO       M      1.88466e-8    -0.5         24775.5    Z93        
M24    Si_3O_3       M         0000   Si_2O_2       SiO       M      2.38152e-8    -0.5         27096.4    Z93        
M25    Si_4O_4       M         0000   Si_3O_3       SiO       M      1.84898e-8    -0.5         18845.6    Z93        
M26    Si_2O_2       Si_2O_2   0000   Si_3O_3       SiO       0000   1.01281e-10   0.5          0          Est        
M27    Si_2O_2       Si_2O_2   0000   Si_4O_4       0000      0000   1.01281e-10   0.5          0          Est        
M28    Si_3O_3       Si_2O_2   0000   Si_4O_4       SiO       0000   1.0632e-10    0.5          0          Est        
M29    Si_4O_4       SiO       0000   Si_5O_5       0000      0000   1.19389e-10   0.5          0          Est        
M30    Si_3O_3       Si_2O_2   0000   Si_5O_5       0000      0000   1.0632e-10    0.5          0          Est        
M31    Si_4O_4       M         0000   Si_2O_2       Si_2O_2   M      5.43087e-8    -0.5         55353.8    Est        
M32    Si_5O_5       M         0000   Si_3O_3       Si_2O_2   M      5.93798e-8    -0.5         55353.8    Est        
M33    Si_2O_3       O         0000   Si_2O_2       O_2       0000   9.28952e-11   0.5          0          Est        
M34    Si_2O_3       S         0000   Si_2O_2       SO        0000   9.9166e-11    0.5          0          Est        
M35    Si_3O_3       O_2       0000   Si_3O_4       O         0000   9.16522e-11   0.5          0          Est        
M36    Si_3O_3       SO        0000   Si_3O_4       S         0000   9.97795e-11   0.5          0          Est        
M37    Si_4O_4       O_2       0000   Si_4O_5       O         0000   1.02203e-10   0.5          0          Est        
M38    Si_4O_4       SO        0000   Si_4O_5       S         0000   1.08593e-10   0.5          0          Est        
M39    Si_2O_3       SiO       0000   Si_3O_4       0000      0000   9.96662e-11   0.5          0          Est        
M40    Si_3O_4       SiO       0000   Si_4O_5       0000      0000   1.1033e-10    0.5          0          Est        
M41    Si_2O_2       SiO       0000   Si_2O_3       Si        0000   9.96662e-11   0.5          0          Est        
M42    Si_3O_3       SiO       0000   Si_3O_4       Si        0000   1.1033e-10    0.5          0          Est        
M43    Si_4O_4       SiO       0000   Si_4O_5       Si        0000   1.18465e-10   0.5          0          Est        
M45    Si_5O_5       M         0000   Si_4O_4       SiO       M      5.93798e-8    -0.5         55353.8    Est        
M46    Si_5O_5       M         0000   Si_2O_2       Si_3O_3   M      5.93798e-8    -0.5         55353.8    Est        
M47    Si_2O_3       M         0000   Si_2O_2       O         M      4.29705e-8    -0.5         55353.8    Est        
M48    Si_3O_4       M         0000   Si_3O_3       O         M      4.94167e-8    -0.5         55353.8    Est        
M49    Si_4O_5       M         0000   Si_4O_4       O         M      5.50025e-8    -0.5         55353.8    Est        
M50    MgSi_2O_3     M         0000   Si_2O_3       Mg        M      5.64035e-8    -0.5         55353.8    Est        
M51    MgSi_2O_4     M         0000   MgSi_2O_3     O         M      5.70094e-8    -0.5         55353.8    Est        
M52    Mg_2Si_2O_4   M         0000   MgSi_2O_4     Mg        M      6.73265e-8    -0.5         55353.8    Est        
M53    Mg_2Si_2O_5   M         0000   Mg_2Si_2O_4   O         M      6.78384e-8    -0.5         55353.8    Est        
M54    Mg_2Si_2O_6   M         0000   Mg_2Si_2O_5   O         M      6.8359e-8     -0.5         55353.8    Est        
M55    Mg_3Si_2O_6   M         0000   Mg_2Si_2O_6   Mg        M      7.70814e-8    -0.5         55353.8    Est        
M56    Mg_3Si_2O_7   M         0000   Mg_3Si_2O_6   O         M      7.75456e-8    -0.5         55353.8    Est        
M57    Mg_4Si_2O_7   M         0000   Mg_3Si_2O_7   Mg        M      8.53289e-8    -0.5         55353.8    Est        
M58    Mg_4Si_2O_8   M         0000   Mg_4Si_2O_7   O         M      8.57552e-8    -0.5         55353.8    Est        
N0     Al            O         0000   AlO           h_nu      0000   5.52e-18      0.31         0.0        =A25       
N00    Al            O         M      AlO           M         0000   4.253e-34     1.0          0.0        3.2        
N1     AlO           AlO       M      Al_2O_2       M         0000   4.253e-34     1.0          0.0        3.2        
N2     Al_2O_2       O_2       0000   Al_2O_3       O         0000   8.00339e-11   0.5          0          =M6        
N3     Al_2O_2       SO        0000   Al_2O_3       S         0000   9.04748e-11   0.5          0          =M13       
N4     Al_2O_3       Al_2O_3   0000   Al_4O_6       0000      0000   1.21871e-10   0.5          0          Est        
N5     Al_2O_3       M         0000   Al_2O_2       O         M      4.29705e-8    -0.5         55353.8    =M47       
N6     Al_4O_6       M         0000   Al_2O_3       Al_2O_3   M      4.94167e-8    -0.5         55353.8    pN5        
N7     Al_2O_2       M         0000   AlO           AlO       M      1.88466e-8    -0.5         24775.5    pN5        
O1     Fe            O_2       0000   FeO           O         0000   1.72e-10      -0.53        17.0       =D141      
O2     Fe            CO_2      0000   FeO           CO        0000   2.72e-11      0            282.0      =D138      
O3     FeO           O         0000   Fe            O_2       0000   1.0e-16       0            0          =D143      
O4     FeO           FeO       M      Fe_2O_2       M         0000   4.253e-34     1.0          0.0        =M20       
O5     Fe_2O_2       M         0000   FeO           FeO       M      1.88466e-8    -0.5         24775.5    =M23       
O6     Fe_2O_2       FeO       0000   Fe_3O_3       0000      0000   9.9773e-11    0.5          0          =M21       
O7     Fe_3O_3       M         0000   Fe_2O_2       FeO       M      2.38152e-8    -0.5         27096.4    =M24       
O8     Fe_3O_3       FeO       0000   Fe_4O_4       0000      0000   1.09858e-10   0.5          0          =M22       
O9     Fe_4O_4       M         0000   Fe_3O_3       FeO       M      1.84898e-8    -0.5         18845.6    =M25       
O10    Fe_4O_4       M         0000   Fe_2O_2       Fe_2O_2   M      5.43087e-8    -0.5         55353.8    =M31       
P1     Fe            SO        0000   FeS           O         0000   1.72e-10      -0.53        17.0       =D141      
P2     Fe            S_2       0000   FeS           S         0000   1.72e-10      -0.53        17.0       =D141      
P3     FeS           O         0000   Fe            SO        0000   9.97373e-11   0.5          0          Est        
P4     FeS           S         0000   Fe            S_2       0000   1.06448e-10   0.5          0          Est        
P5     FeS           FeS       M      Fe_2S_2       M         0000   4.253e-34     1.0          0.0        =M20       
P6     Fe_2S_2       M         0000   FeS           FeS       M      1.88466e-8    -0.5         24775.5    =M23       
P7     Fe_2S_2       FeS       0000   Fe_3S_3       0000      0000   9.9773e-11    0.5          0          =M21       
P8     Fe_3S_3       M         0000   Fe_2S_2       FeS       M      2.38152e-8    -0.5         27096.4    =M24       
P9     Fe_3S_3       FeS       0000   Fe_4S_4       0000      0000   1.09858e-10   0.5          0          =M22       
P10    Fe_4S_4       M         0000   Fe_3S_3       FeS       M      1.84898e-8    -0.5         18845.6    =M25       
P11    Fe_4S_4       M         0000   Fe_2S_2       Fe_2S_2   M      5.43087e-8    -0.5         55353.8    =M44       
Q1     Mg            O_2       0000   MgO           O         0000   1.72e-10      -0.53        17.0       =D141      
Q2     Mg            CO_2      0000   MgO           CO        0000   2.72e-11      0            282.0      =D138      
Q3     MgO           O         0000   Mg            O_2       0000   1.0e-16       0            0          =D143      
Q4     MgO           MgO       M      Mg_2O_2       M         0000   4.253e-34     1.0          0.0        =M20       
Q5     Mg_2O_2       M         0000   MgO           MgO       M      1.88466e-8    -0.5         24775.5    =M23       
Q6     Mg_2O_2       MgO       0000   Mg_3O_3       0000      0000   9.9773e-11    0.5          0          =M21       
Q7     Mg_3O_3       M         0000   Mg_2O_2       MgO       M      2.38152e-8    -0.5         27096.4    =M24       
Q8     Mg_3O_3       MgO       0000   Mg_4O_4       0000      0000   1.09858e-10   0.5          0          =M22       
Q9     Mg_4O_4       M         0000   Mg_3O_3       MgO       M      1.84898e-8    -0.5         18845.6    =M25       
Q10    Mg_4O_4       M         0000   Mg_2O_2       Mg_2O_2   M      5.43087e-8    -0.5         55353.8    =M44       
R1     Mg            SO        0000   MgS           O         0000   1.72e-10      -0.53        17.0       =D141      
R2     Mg            S_2       0000   MgS           S         0000   1.72e-10      -0.53        17.0       =D141      
R3     MgS           O         0000   Mg            SO        0000   9.97373e-11   0.5          0          Est        
R4     MgS           S         0000   Mg            S_2       0000   1.06448e-10   0.5          0          Est        
R5     MgS           MgS       M      Mg_2S_2       M         0000   4.253e-34     1.0          0.0        =M20       
R6     Mg_2S_2       M         0000   MgS           MgS       M      1.88466e-8    -0.5         24775.5    =M23       
R7     Mg_2S_2       MgS       0000   Mg_3S_3       0000      0000   9.9773e-11    0.5          0          =M21       
R8     Mg_3S_3       M         0000   Mg_2S_2       MgS       M      2.38152e-8    -0.5         27096.4    =M24       
R9     Mg_3S_3       MgS       0000   Mg_4S_4       0000      0000   1.09858e-10   0.5          0          =M22       
R10    Mg_4S_4       M         0000   Mg_3S_3       MgS       M      1.84898e-8    -0.5         18845.6    =M25       
R11    Mg_4S_4       M         0000   Mg_2S_2       Mg_2S_2   M      5.43087e-8    -0.5         55353.8    =M44       
S1     Fe_2O_2       O_2       0000   Fe_2O_3       O         0000   8.00339e-11   0.5          0          =M6        
S2     Fe_2O_2       SO        0000   Fe_2O_3       S         0000   9.04748e-11   0.5          0          =M6        
S3     Fe_2O_3       FeO       0000   Fe_3O_4       0000      0000   9.96662e-11   0.5          0          =M39       
S4     Fe_3O_3       O_2       0000   Fe_3O_4       O         0000   9.16522e-11   0.5          0          =M35       
S5     Fe_3O_3       SO        0000   Fe_3O_4       S         0000   9.97795e-11   0.5          0          =M36       
S6     Fe_3O_4       Fe_3O_4   0000   Fe_6O_8       0000      0000   1.28263e-10   0.5          0          Est        
S7     Fe_2O_3       M         0000   Fe_2O_2       O         M      4.29705e-8    -0.5         55353.8    =M47       
S8     Fe_3O_4       M         0000   Fe_3O_3       O         M      4.94167e-8    -0.5         55353.8    =M48       
S9     Fe_6O_8       M         0000   Fe_3O_4       Fe_3O_4   M      4.94167e-8    -0.5         55353.8    =M48       
T1     Si            CO        0000   SiC           O         0000   2.94e-11      0.50         58025.0    =D1        
T2     SiC           O         0000   Si            CO        0000   2.00e-10      -0.12        0.0        =D2        
T3     SiO           C         0000   SiC           O         0000   2.94e-11      0.50         58025.0    =D1        
T4     SiC           O         0000   SiO           C         0000   2.00e-10      -0.12        0.0        =D2        
T5     C_2           Si        0000   SiC           C         0000   2.00e-10      -0.12        0.0        =D2        
T6     SiC           SiC       M      Si_2C_2       M         0000   4.253e-34     1.0          0.0        =M20       
T7     Si_2C_2       M         0000   SiC           SiC       M      1.88466e-8    -0.5         24775.5    =M23       
U1     O             SiO       M      SiO_2         M         0000   4.253e-34     1.0          0.0        =B12       
U2     SiO_2         M         0000   SiO           O         M      4.17e-11      0.0          43778.9    =C7        
U3     SiO           O_2       0000   SiO_2         O         0000   5.99e-12      0.00         24075.0    =D43       
U4     O             SiO_2     0000   O_2           SiO       0000   2.46e-11      0.00         26567.0    =D110      
U5     Si            SiO_2     0000   SiO           SiO       0000   1.00e-15      0.0          0.0        =D146      
U6     SiO_2         SiO_2     0000   Si_2O_4       0000      0000   8.4326e-11    0.5          0.0        Est        
U7     Si_2O_4       M         0000   SiO_2         SiO_2     M      4.17e-11      0.0          43778.9    =C7        

